Limits on Optical Counterparts to the Repeating FRB 20180916B from High-speed Imaging with Gemini-N/'Alopeke

We report on contemporaneous optical observations at ~10 ms timescales from the fast radio burst (FRB) 20180916B of two repeat bursts (FRB 20201023, FRB 20220908) taken with the 'Alopeke camera on the Gemini North telescope. These repeats have radio fluences of 2.8 and 3.5 Jy ms, respectively, approximately in the lower 50th percentile for fluence from this repeating burst. The 'Alopeke data reveal no significant optical detections at the FRB position and we place 3-sigma upper limits to the optical fluences of <8.3e-3 and <7.7e-3 Jy ms after correcting for line-of-sight extinction. Together, these yield the most sensitive limits to the optical-to-radio fluence ratio of an FRB on these timescales with eta < 3e-3 by roughly an order of magnitude. These measurements rule out progenitor models where FRB 20180916B has a similar fluence ratio to optical pulsars similar to the Crab pulsar or optical emission is produced as inverse Compton radiation in a pulsar magnetosphere or young supernova remnant. Our ongoing program with 'Alopeke on Gemini-N will continue to monitor repeating FRBs, including FRB 20180916B, to search for optical counterparts on ms timescales.

==> analysis_data_20201023.txt <==
This camera = red
Time of start (UTC) 2020-10-23T07:41:40.265
We started 6.841878353152424 minutes before
And ended 12.09422416635789 minutes after
N values (+/-0.16300306745579976 s): 28
Max flux: 72.33394791687047
Mean flux: 47.82070429999975
Standard deviation: 9.000776067207367
Zeropoint: 22.136190941626683 AB mag
Zeropoint error: 0.035881878355318225 mag
The upper limit is 51.61662613981765
Extinction (A_filter): 1.5465383884105393
AB mag (no dust correction): 18.18696094759817
AB mag (MW dust correction): 16.64042255918763
fluence (no dust correction): 2.0092855408094445 s uJy
fluence (MW dust correction): 8.349433582310564 s uJy
fluence ratio (opt/radio): 0.003211320608580986
Equivalent isotropic energy: 8.837761298901163e+40 erg
Intercept is: 908.6946900880495 electrons/s
Slope is: -3.99180150411254 electrons/s
The upper limit is 51.66037543041208
Fraction exceeding: 0.0678
Total observing = 1136.1661511706188s
This camera = blue
Time of start (UTC) 2020-10-23T07:41:40.265
We started 6.84188335086219 minutes before
And ended 12.095297552878037 minutes after
N values (+/-0.16300306745579976 s): 28
Max flux: 56.42290357139614
Mean flux: 43.515621034091886
Standard deviation: 7.255609825974984
Zeropoint: 22.151109428099474 AB mag
Zeropoint error: 0.04506495957178212 mag
The upper limit is 38.949428571428534
Extinction (A_filter): 2.205121094427004
AB mag (no dust correction): 18.59129404177557
AB mag (MW dust correction): 16.386172947348566
fluence (no dust correction): 1.3845492902092602 s uJy
fluence (MW dust correction): 10.552536404938659 s uJy
fluence ratio (opt/radio): 0.00405866784805333
Equivalent isotropic energy: 1.366860549177359e+41 erg
Intercept is: 576.6310231475677 electrons/s
Slope is: 4.910245350656469 electrons/s
The upper limit is 38.94579361689137
Fraction exceeding: 0.6364
Total observing = 1136.2308542244136s


==> analysis_data_20220908.txt <==
This camera = red
Time of start (UTC) 2022-09-08T10:39:04.629
We started 14.370993955526501 minutes before
And ended 7.545006988802925 minutes after
N values (+/-0.16300306745579976 s): 28
Max flux: 99.15800454694453
Mean flux: 88.44920933888261
Standard deviation: 8.789814983629809
Zeropoint: 22.118906012299913 AB mag
Zeropoint error: 0.03531093383954578 mag
The upper limit is 41.997860785932886
Extinction (A_filter): 1.5465383884105393
AB mag (no dust correction): 18.279726116280635
AB mag (MW dust correction): 16.733187727870096
fluence (no dust correction): 1.8447418125932844 s uJy
fluence (MW dust correction): 7.665684606755237 s uJy
fluence ratio (opt/radio): 0.002190195601930068
Equivalent isotropic energy: 8.114022356042966e+40 erg
Intercept is: 825.3673651910062 electrons/s
Slope is: 7.763991414138952 electrons/s
The upper limit is 41.988571154215386
Fraction exceeding: 0.9929
Total observing = 1314.9600566597655s
This camera = blue
Time of start (UTC) 2022-09-08T10:39:04.629
We started 14.370995422359556 minutes before
And ended 7.546799898846075 minutes after
N values (+/-0.16300306745579976 s): 28
Max flux: 134.17818092168486
Mean flux: 112.8543244232961
Standard deviation: 16.212168141402877
Zeropoint: 21.993747416781208 AB mag
Zeropoint error: 0.042791267583366197 mag
The upper limit is 76.1798582600194
Extinction (A_filter): 2.205121094427004
AB mag (no dust correction): 17.659275130073198
AB mag (MW dust correction): 15.454154035646194
fluence (no dust correction): 3.266750648610154 s uJy
fluence (MW dust correction): 24.89799777377808 s uJy
fluence ratio (opt/radio): 0.007113713649650881
Equivalent isotropic energy: 3.2250152574271826e+41 erg
Intercept is: 555.8676614392847 electrons/s
Slope is: -1.9068632522228652 electrons/s
The upper limit is 76.23242942144554
Fraction exceeding: 0.9591
Total observing = 1315.0677192723379s

